Performance evaluation of thin active-edge planar sensors for the CLIC vertex detector

Thin planar silicon sensors with a pitch of 55um, active edge and various guard ring layouts are investigated, using two-dimensional finite-element T-CAD simulations. The simulation results have been compared to experimental data, and an overall good agreement is observed. It is demonstrated that 50um thin planar silicon sensors with active edge with floating guard ring or without guard ring can be operated fully efficiently up to the physical edge of the sensor. The simulation findings are used to identify suitable sensor designs for application in the high-precision vertex detector of the future CLIC linear $e^+e^-$ collider.

==> figures/W19_C7.dat <==
Position	MPV	MPV_error
-109.5	2663.03	40.7547
-108.5	2688.24	42.28
-107.5	2613.39	40.6834
-106.5	2600.33	41.0548
-105.5	2669.82	39.3152
-104.5	2768.92	39.2254
-103.5	2704.75	36.9918
-102.5	2795.14	40.1628
-101.5	2815.99	39.0033
-100.5	2875.25	43.2718
-99.5	2803.83	42.5817
-98.5	2788.31	38.8036
-97.5	2817.18	41.0479
-96.5	2848.05	39.9877
-95.5	2827.55	41.9699
-94.5	2897	45.5593
-93.5	2794.5	45.0484
-92.5	2846.8	40.3506
-91.5	2817.8	38.063
-90.5	2844.7	43.8662
-89.5	2847.75	40.4853
-88.5	2791.41	38.7924
-87.5	2789.59	39.2629
-86.5	2764.93	37.3785
-85.5	2826.22	39.7968
-84.5	2846.28	37.4448
-83.5	2763.19	39.1746
-82.5	2796.71	40.2571
-81.5	2809.96	37.76
-80.5	2760.91	42.9235
-79.5	2823.41	42.3856
-78.5	2796.76	39.4633
-77.5	2748.49	39.8595
-76.5	2739.37	35.3436
-75.5	2794.02	36.56
-74.5	2832.51	39.9307
-73.5	2805.11	41.7617
-72.5	2825.37	39.4828
-71.5	2831.49	41.3409
-70.5	2757.7	37.5489
-69.5	2880.46	39.1261
-68.5	2837.63	43.1695
-67.5	2744.94	41.1756
-66.5	2820.77	41.348
-65.5	2829.74	44.4297
-64.5	2820.78	46.2166
-63.5	2769.65	39.1936
-62.5	2793.4	41.3048
-61.5	2773.08	42.5859
-60.5	2776.65	43.5836
-59.5	2728.59	45.0533
-58.5	2744.2	42.3078
-57.5	2651.55	44.5328
-56.5	2643.79	45.5071
-55.5	2639.62	41.2488
-54.5	2653.06	50.1911
-53.5	2646.14	41.2854
-52.5	2607.53	43.9192
-51.5	2584.56	37.5707
-50.5	2642.92	37.1906
-49.5	2757.22	39.5652
-48.5	2742.59	39.6405
-47.5	2785.44	43.8631
-46.5	2739.99	33.6683
-45.5	2741.38	38.7947
-44.5	2876.23	42.054
-43.5	2815.36	38.8664
-42.5	2816.59	49.4487
-41.5	2721.08	39.6594
-40.5	2814.62	40.835
-39.5	2891.78	43.7228
-38.5	2871.61	43.9547
-37.5	2748.44	36.252
-36.5	2827.2	40.1324
-35.5	2810.77	41.339
-34.5	2867.66	41.2753
-33.5	2844.82	38.6682
-32.5	2825.64	40.0138
-31.5	2805.78	36.0278
-30.5	2835.88	42.0803
-29.5	2810.31	40.0396
-28.5	2845.28	38.8124
-27.5	2902.01	41.6088
-26.5	2955.61	43.971
-25.5	2891.85	43.8119
-24.5	2867.7	49.384
-23.5	2778.7	38.6036
-22.5	2741.24	35.7307
-21.5	2815.22	39.7174
-20.5	2871.5	42.251
-19.5	2853.59	47.1313
-18.5	2848.97	42.0925
-17.5	2861.74	45.1651
-16.5	2880.18	44.5722
-15.5	2722.74	39.4399
-14.5	2820.16	44.104
-13.5	2897.52	45.1576
-12.5	2868.9	43.8186
-11.5	2856.94	45.17
-10.5	2806.03	45.3976
-9.5	2858.32	47.163
-8.5	2816.68	44.3874
-7.5	2806.12	52.4572
-6.5	2753.74	45.6713
-5.5	2689.49	50.8953
-4.5	2653.27	56.5168
-3.5	2567.57	56.145
-2.5	2314.16	69.1863
-1.5	2287.82	74.5637
-0.5	1842.68	70.9291
0.5	1588.45	68.7173
1.5	1069.42	30.5619
2.5	888.798	27.9985
3.5	855.957	25.448
4.5	663.473	19.2868
5.5	649.281	23.0063
6.5	600.5	24.6744
7.5	590.237	24.9481
8.5	609.543	41.298
9.5	590.528	51.3047
10.5	664.557	86.7176


==> figures/W19_F7.dat <==
Position	MPV	MPV_error
-109.5	2232.1	40.5268
-108.5	2093.88	38.7173
-107.5	2122.36	40.0997
-106.5	2135.32	39.8738
-105.5	2298.61	38.7898
-104.5	2382.96	37.5384
-103.5	2407.78	34.7682
-102.5	2538.01	38.203
-101.5	2609.59	39.5289
-100.5	2566.99	39.3531
-99.5	2557.5	35.9398
-98.5	2653.55	39.1481
-97.5	2644.22	36.1713
-96.5	2682.94	39.175
-95.5	2683.63	38.3561
-94.5	2633.74	40.0267
-93.5	2570.41	35.1741
-92.5	2630.76	37.8212
-91.5	2650.64	42.094
-90.5	2576.57	36.4918
-89.5	2622.92	38.616
-88.5	2611.03	34.7764
-87.5	2614.75	34.7418
-86.5	2533.86	31.694
-85.5	2688.65	39.139
-84.5	2660.59	36.0395
-83.5	2552.39	35.6416
-82.5	2599.44	38.903
-81.5	2641.98	36.531
-80.5	2648.22	39.0568
-79.5	2629.94	43.1187
-78.5	2627.32	41.9536
-77.5	2630.54	38.7318
-76.5	2627.6	37.8741
-75.5	2684.91	37.0626
-74.5	2653.74	37.4335
-73.5	2665.32	39.0726
-72.5	2652.56	38.4405
-71.5	2596.95	34.562
-70.5	2539.83	35.5375
-69.5	2638.94	40.5946
-68.5	2628.09	36.8982
-67.5	2620.07	40.7188
-66.5	2640.28	38.8303
-65.5	2588.62	35.7514
-64.5	2654.83	38.0043
-63.5	2572.87	36.224
-62.5	2544.14	35.0924
-61.5	2528.29	37.6679
-60.5	2613.81	42.6289
-59.5	2438.15	39.2973
-58.5	2432.49	37.3175
-57.5	2377.64	36.5716
-56.5	2322.84	37.4537
-55.5	2185.72	40.4891
-54.5	2098.71	41.2496
-53.5	2074.66	37.932
-52.5	2094.93	36.3373
-51.5	2205.84	40.7874
-50.5	2308.24	38.4463
-49.5	2501.82	41.3367
-48.5	2460.36	40.0587
-47.5	2426.09	37.2531
-46.5	2499.99	34.0326
-45.5	2584.74	33.7722
-44.5	2534.29	34.5478
-43.5	2615.08	36.7007
-42.5	2636.32	39.9018
-41.5	2611.97	34.2416
-40.5	2683.93	35.1967
-39.5	2638.96	36.2458
-38.5	2653.83	36.1258
-37.5	2596.99	35.6349
-36.5	2576.31	38.1409
-35.5	2599.96	37.012
-34.5	2628.89	35.1715
-33.5	2605.15	35.1703
-32.5	2665.64	41.8802
-31.5	2703.37	36.7817
-30.5	2621.53	35.5405
-29.5	2645.07	38.9935
-28.5	2615.99	34.0231
-27.5	2651.79	35.1318
-26.5	2683.04	39.2358
-25.5	2540.83	33.5441
-24.5	2648.06	35.3476
-23.5	2577.36	34.8848
-22.5	2593.94	32.965
-21.5	2623.06	33.9442
-20.5	2678.4	36.2988
-19.5	2648.79	36.5796
-18.5	2620.53	39.614
-17.5	2612.61	34.706
-16.5	2628.31	35.6631
-15.5	2575.11	37.0601
-14.5	2621.38	37.5279
-13.5	2604.83	41.405
-12.5	2495.61	36.4662
-11.5	2550.72	38.8855
-10.5	2558.09	40.206
-9.5	2462.27	37.5807
-8.5	2371.06	36.9252
-7.5	2297.01	41.0982
-6.5	2250.95	38.9584
-5.5	2042.09	39.8269
-4.5	2068.44	44.7284
-3.5	2033.48	42.7385
-2.5	1817.27	37.5131
-1.5	1809.48	38.4406
-0.5	1753.26	42.3428
0.5	1637.75	37.4223
1.5	1610.36	38.6247
2.5	1644.04	42.0144
3.5	1660.77	40.8219
4.5	1580.81	43.5989
5.5	1421.55	52.1679
6.5	1434.86	52.2685
7.5	1352.48	64.6877
8.5	1291.33	112.902
9.5	1072.56	146.982
10.5	892.285	71.7106


==> figures/W19_G7.dat <==
Position	MPV	MPV_error
-109.5	2721.95	38.7319
-108.5	2707.09	37.0859
-107.5	2675.55	34.3835
-106.5	2656.9	38.52
-105.5	2687.68	36.8762
-104.5	2736.05	32.8451
-103.5	2768.19	37.9844
-102.5	2744.79	30.5148
-101.5	2869.46	33.9671
-100.5	2822.17	32.1054
-99.5	2858.3	33.8192
-98.5	2871.65	36.907
-97.5	2888.67	35.713
-96.5	2890.96	36.6185
-95.5	2829.01	37.7258
-94.5	2875.82	36.9599
-93.5	2794.18	35.3155
-92.5	2855.03	34.8995
-91.5	2833.74	34.3178
-90.5	2842.74	32.2148
-89.5	2872.18	35.5072
-88.5	2875.43	36.916
-87.5	2877.11	37.0069
-86.5	2897.02	36.0103
-85.5	2899.71	35.4153
-84.5	2797.26	32.7678
-83.5	2865.63	33.2566
-82.5	2884.81	32.1284
-81.5	2883.6	33.5277
-80.5	2875.53	33.0815
-79.5	2883.95	39.1929
-78.5	2856.62	31.341
-77.5	2812.6	37.2492
-76.5	2908.34	31.5774
-75.5	2876	32.6744
-74.5	2861.51	34.7949
-73.5	2837.25	33.8118
-72.5	2855.18	33.7172
-71.5	2814.95	32.8713
-70.5	2838.19	31.9996
-69.5	2819.84	31.6817
-68.5	2816.2	35.0709
-67.5	2871.13	34.9367
-66.5	2838.75	34.1125
-65.5	2854.28	38.3003
-64.5	2852.18	34.1273
-63.5	2822.86	35.853
-62.5	2892.97	34.5611
-61.5	2825.18	34.4064
-60.5	2832.95	36.4857
-59.5	2823.49	35.0808
-58.5	2815.42	34.1476
-57.5	2657.9	32.5809
-56.5	2681.85	35.1229
-55.5	2651.4	38.4159
-54.5	2591.16	31.5994
-53.5	2637.64	37.5902
-52.5	2583.3	34.3532
-51.5	2700.64	35.815
-50.5	2665.42	36.0112
-49.5	2628.62	33.1749
-48.5	2734.55	35.8364
-47.5	2798	42.0281
-46.5	2834.9	38.1096
-45.5	2836.95	36.3405
-44.5	2832.37	35.1254
-43.5	2926.68	38.6917
-42.5	2803.58	34.5216
-41.5	2855.45	33.7916
-40.5	2906.87	37.3783
-39.5	2803.22	34.4366
-38.5	2869.36	34.4336
-37.5	2873.85	33.5402
-36.5	2806.73	33.19
-35.5	2892.76	38.3992
-34.5	2793.86	33.8137
-33.5	2833.01	34.4583
-32.5	2800.99	33.2496
-31.5	2827.87	36.7031
-30.5	2792.56	35.3887
-29.5	2839.99	32.2389
-28.5	2867.34	37.2344
-27.5	2871.84	35.3117
-26.5	2874.54	36.5197
-25.5	2823.83	33.7254
-24.5	2767.64	34.2651
-23.5	2809.31	33.7918
-22.5	2858.08	35.2047
-21.5	2839.03	34.5725
-20.5	2862.35	33.3614
-19.5	2877.49	33.8041
-18.5	2893.28	34.6318
-17.5	2876.97	34.8309
-16.5	2861.18	32.1005
-15.5	2885.63	33.5561
-14.5	2916.38	37.0997
-13.5	2830.71	32.8135
-12.5	2843.81	32.8408
-11.5	2838.35	34.4455
-10.5	2845.77	34.5449
-9.5	2832.76	35.6609
-8.5	2886.33	36.409
-7.5	2795.41	31.8054
-6.5	2923.9	39.794
-5.5	2857.35	33.8743
-4.5	2851.45	40.0194
-3.5	2860.27	40.6027
-2.5	2930.43	39.1181
-1.5	2861.5	37.0339
-0.5	2915.75	38.8647
0.5	2797.81	34.0922
1.5	2791.17	35.5897
2.5	2781.89	35.4346
3.5	2831.05	38.7195
4.5	2813.71	39.9219
5.5	2865.68	50.3007
6.5	2663.26	58.0212


==> figures/W19_L8.dat <==
Position	MPV	MPV_error
-109.5	2652.73	38.3335
-108.5	2691.93	36.9619
-107.5	2550.35	33.8334
-106.5	2788.01	33.2329
-105.5	2726.88	33.1869
-104.5	2794.83	38.0578
-103.5	2819.71	33.0852
-102.5	2853.07	36.3103
-101.5	2789.31	32.3585
-100.5	2885.66	38.1727
-99.5	2895.04	35.6956
-98.5	2912.13	38.0883
-97.5	2866.65	35.1301
-96.5	2883.23	35.493
-95.5	2834.49	33.356
-94.5	2842.57	35.6143
-93.5	2930.46	38.1645
-92.5	2865.91	35.9421
-91.5	2881.41	32.9782
-90.5	2887.92	34.7198
-89.5	2878.58	38.6674
-88.5	2885.39	39.3699
-87.5	2911.28	37.9692
-86.5	2887.79	33.1531
-85.5	2883.14	37.294
-84.5	2921.84	36.6775
-83.5	2933.41	38.0975
-82.5	2848.13	37.3898
-81.5	2791.39	32.267
-80.5	3012.12	39.8919
-79.5	2883.12	38.6823
-78.5	2888.19	41.4046
-77.5	2845.64	33.4873
-76.5	2924.87	36.9317
-75.5	2893.07	37.2606
-74.5	2874.35	36.8531
-73.5	2944.65	38.5896
-72.5	2889.92	35.4486
-71.5	2837.85	35.8225
-70.5	2896.57	35.1432
-69.5	2879.19	38.0429
-68.5	2905.78	35.4459
-67.5	2932.93	41.6855
-66.5	2843.24	31.8746
-65.5	2811.73	37.4123
-64.5	2879.9	36.0299
-63.5	2949.58	36.8481
-62.5	2873.02	40.1885
-61.5	2798.19	36.6044
-60.5	2689.52	34.108
-59.5	2750.16	36.8934
-58.5	2649.27	34.7577
-57.5	2588.89	35.0363
-56.5	2615.06	38.4927
-55.5	2610.72	33.625
-54.5	2673.55	38.2008
-53.5	2636.99	39.1272
-52.5	2652.19	38.6301
-51.5	2718.2	33.1794
-50.5	2752.44	37.7911
-49.5	2834.41	35.4916
-48.5	2758.24	33.4669
-47.5	2759.11	35.9794
-46.5	2805.61	34.02
-45.5	2843.48	37.0974
-44.5	2859.13	39.2273
-43.5	2894.28	38.0977
-42.5	2930.2	37.2635
-41.5	2828.62	39.3978
-40.5	2897.97	35.9287
-39.5	2780.02	33.9976
-38.5	2947.36	35.7174
-37.5	2849.74	33.8396
-36.5	2910.33	35.8326
-35.5	2825.16	35.5435
-34.5	2883.81	36.8726
-33.5	2939.58	38.4139
-32.5	2840.42	36.2343
-31.5	2824.26	35.3421
-30.5	2843.36	37.3587
-29.5	2880.69	37.3345
-28.5	2939.26	40.9102
-27.5	2822.19	34.1507
-26.5	2917.78	40.1559
-25.5	2840.42	37.0068
-24.5	2865.54	38.1647
-23.5	2893.88	40.7386
-22.5	2937.85	40.9236
-21.5	2901.97	39.344
-20.5	2841.77	41.2283
-19.5	2851.29	39.2541
-18.5	2830.55	40.5332
-17.5	2904.4	51.5168
-16.5	2805.96	49.9503
-15.5	2606.53	49.8987
-14.5	2639.52	53.9355
-13.5	2474.17	59.7831
-12.5	2344.66	61.6785
-11.5	2266.96	60.3856
-10.5	2086.51	64.2451
-9.5	1955.07	67.5413
-8.5	1681.96	62.6963
-7.5	1558.35	51.9321
-6.5	1512.85	43.4634
-5.5	1354.55	39.5274
-4.5	1226.7	36.0978
-3.5	1189.64	35.5274
-2.5	1140.04	32.9142
-1.5	1052.26	29.3964
-0.5	1020.39	30.72
0.5	1020.08	28.4611
1.5	927.155	26.6771
2.5	964.521	27.509
3.5	878.19	22.7762
4.5	865.973	23.1678
5.5	914.601	26.5019
6.5	812.619	21.6054
7.5	839.084	27.7904
8.5	865.295	25.4994
9.5	815.301	22.5687
10.5	785.593	22.6693
11.5	745.286	26.1585
12.5	808.174	30.8531
13.5	780.662	26.6462
14.5	740.68	24.9344


==> figures/W5_E2.dat <==
Position	MPV	MPV_error
-109.5	5987.64	86.5211
-108.5	5827.09	93.1162
-107.5	6032.22	91.562
-106.5	5910.84	89.2405
-105.5	5980.43	90.7823
-104.5	5922.42	85.4813
-103.5	6124.78	99.0746
-102.5	5969.46	88.7883
-101.5	6130.97	100.657
-100.5	6150.13	98.7729
-99.5	6277.01	88.3192
-98.5	6338.5	91.0144
-97.5	6289.45	106.209
-96.5	6164.96	84.6713
-95.5	6300.41	83.7889
-94.5	6215.4	87.5047
-93.5	6159.28	84.6776
-92.5	6138.36	76.9379
-91.5	6147.6	84.2117
-90.5	6181.22	84.3307
-89.5	6314.54	91.5252
-88.5	6144.13	79.0523
-87.5	6425.09	94.8485
-86.5	6294.34	88.1282
-85.5	6210.43	76.3577
-84.5	6188.41	84.8823
-83.5	6364.44	87.9134
-82.5	6288.46	99.6822
-81.5	6119.11	76.8703
-80.5	6328.14	96.9612
-79.5	6378.19	80.4771
-78.5	6421.54	105.077
-77.5	6212.84	77.6778
-76.5	6178.42	88.8278
-75.5	6308.85	94.066
-74.5	6421.53	97.9334
-73.5	6458.9	99.1008
-72.5	6294.85	85.6613
-71.5	6273.83	91.5873
-70.5	6110.04	80.0793
-69.5	6311.08	100.782
-68.5	6269.14	94.7057
-67.5	6166.34	82.2047
-66.5	6191.93	93.7772
-65.5	6228.61	105.349
-64.5	6103.96	96.9293
-63.5	6340.85	112.674
-62.5	5813.1	98.86
-61.5	6025.61	92.3724
-60.5	6139.25	94.8388
-59.5	5903.22	101.13
-58.5	5894.6	103.614
-57.5	5885.4	107.301
-56.5	5817.75	112.37
-55.5	5901	128.968
-54.5	5583.32	104.86
-53.5	5634.37	117.334
-52.5	5748.44	125.303
-51.5	5457.46	109.691
-50.5	5514.67	106.231
-49.5	5629.86	107.666
-48.5	5887.5	114.35
-47.5	5939.32	103.734
-46.5	5784.51	127.565
-45.5	6023.3	122.984
-44.5	5914.58	118.743
-43.5	5986.57	119.381
-42.5	5748.57	86.8925
-41.5	6096.79	106.557
-40.5	6007.8	98.2581
-39.5	6073.62	94.2913
-38.5	6134.76	106.564
-37.5	6166.08	91.9635
-36.5	6221.94	85.2406
-35.5	6117.76	87.8201
-34.5	6187.95	88.6333
-33.5	6243.87	98.0648
-32.5	6130.05	81.3582
-31.5	6049.97	74.1479
-30.5	6214.31	94.1364
-29.5	6119.42	79.0213
-28.5	6260.32	87.306
-27.5	6335.8	89.071
-26.5	6292.1	87.1453
-25.5	6317.96	97.1586
-24.5	6085.25	96.317
-23.5	6418.48	89.6849
-22.5	6395.37	104.798
-21.5	6060.62	87.0822
-20.5	6259.53	79.6476
-19.5	6247.6	90.2575
-18.5	6244.68	92.3088
-17.5	6389.63	90.5569
-16.5	6241.53	98.6551
-15.5	6011.09	81.7873
-14.5	6359.13	103.297
-13.5	6208.04	114.507
-12.5	6129.12	81.6827
-11.5	6183.47	107.601
-10.5	6353.09	103.302
-9.5	6407.54	104.039
-8.5	6179.56	89.898
-7.5	6120.82	83.9155
-6.5	6104.22	108.155
-5.5	6396.44	125.855
-4.5	6038.79	113.149
-3.5	5989.07	86.6154
-2.5	6031.77	114.181
-1.5	5707.62	103.974
-0.5	5611.38	102.803
0.5	5530.15	96.4026
1.5	5340.85	99.7466
2.5	5182.25	93.5938
3.5	5005.76	89.4326
4.5	4621.98	93.1431
5.5	4489.76	75.6955
6.5	4263.31	80.8716
7.5	4120.93	75.416
8.5	3982.79	79.0671
9.5	3947.09	90.3193
10.5	3771.3	71.6121
11.5	3550.77	69.3251
12.5	3584.47	68.5993
13.5	3476.54	67.8134
14.5	3579.42	75.1621
15.5	3338.37	59.6576
16.5	3257.4	64.832
17.5	3302.93	80.8072
18.5	3130.2	61.7045
19.5	3081.16	64.9093
20.5	3024.82	67
21.5	2908.73	58.8309
22.5	2940.67	65.1631
23.5	2919.33	63.8103
24.5	2809.23	60.0236
25.5	2827.27	58.7361
26.5	2692.89	57.3328
27.5	2725.5	53.0299
28.5	2754.83	69.6353
29.5	2596.69	71.3489
30.5	2641.74	54.481
31.5	2539.49	49.4282
32.5	2428.21	50.4099
33.5	2588.27	56.2075
34.5	2560.71	51.8513
35.5	2531.57	58.5168
36.5	2455.55	63.9237
37.5	2380.45	56.046
38.5	2575.91	74.533
39.5	2370.65	52.7393
40.5	2506.11	75.2289
41.5	2237.63	63.9467
42.5	2127.7	106.593


==> figures/W5_F1.dat <==
Position	MPV	MPV_error
-109.5	10344.9	89.6206
-108.5	10157.3	84.6132
-107.5	10217.7	98.561
-106.5	10070.4	88.929
-105.5	9981.61	82.8795
-104.5	10056.9	83.6273
-103.5	10160.4	83.0748
-102.5	10065.4	77.1128
-101.5	10275.4	103.247
-100.5	10259	109.139
-99.5	10034.1	84.5386
-98.5	10182.7	83.4415
-97.5	10130.3	84.2381
-96.5	10295.7	107.566
-95.5	10081.2	79.0463
-94.5	10122.7	83.4707
-93.5	10354.3	89.2908
-92.5	10151.2	79.2264
-91.5	10421.1	90.844
-90.5	10294	76.3934
-89.5	10482.5	91.7843
-88.5	10345.3	85.877
-87.5	10513.4	85.5012
-86.5	10414.7	78.0089
-85.5	10404.9	78.1471
-84.5	10439.4	73.1547
-83.5	10431.6	87.4212
-82.5	10411.2	91.5329
-81.5	10386	73.7846
-80.5	10452.1	78.8967
-79.5	10439.8	86.3628
-78.5	10479.4	91.9541
-77.5	10394	79.3529
-76.5	10564	88.5466
-75.5	10346.5	70.3259
-74.5	10364.4	87.8076
-73.5	10401.6	79.7202
-72.5	10510.8	90.5136
-71.5	10569.8	93.7348
-70.5	10483.6	91.1661
-69.5	10404	72.4481
-68.5	10555.3	88.9123
-67.5	10341.5	76.5107
-66.5	10478	93.3458
-65.5	10500.5	81.134
-64.5	10484.5	81.6879
-63.5	10539.7	98.2665
-62.5	10501.9	86.2122
-61.5	10338.5	75.7741
-60.5	10480.6	91.0302
-59.5	10365.2	85.4066
-58.5	10398.2	87.9219
-57.5	10559.6	112.143
-56.5	10177.4	78.1104
-55.5	10262.7	97.4753
-54.5	10169.1	97.3584
-53.5	10135.1	86.34
-52.5	10035.2	91.0792
-51.5	10016.4	90.4317
-50.5	10218	95.6322
-49.5	10153.8	89.1571
-48.5	10078	87.7126
-47.5	10001.9	78.4419
-46.5	10120.3	96.3786
-45.5	9971.31	81.4288
-44.5	10018.1	95.5712
-43.5	9961.22	85.4456
-42.5	10060.2	97.5379
-41.5	10014.3	87.8204
-40.5	9981.7	80.093
-39.5	10112.4	84.1829
-38.5	10016.4	80.2481
-37.5	9945.87	80.0848
-36.5	9869.51	89.8775
-35.5	10308.6	99.7338
-34.5	10010.9	80.923
-33.5	10075.8	82.2772
-32.5	10100	80.4625
-31.5	10074.4	87.3341
-30.5	10219.3	91.2373
-29.5	10150.3	84.9513
-28.5	10289.3	100.962
-27.5	10274.8	105.221
-26.5	10214.5	104.66
-25.5	10114.3	81.2293
-24.5	10073.6	92.8415
-23.5	10101.9	86.4343
-22.5	10292.4	103.919
-21.5	10158.8	84.478
-20.5	10074.9	81.5895
-19.5	10208	82.2754
-18.5	10140.5	86.0162
-17.5	10287.8	94.1674
-16.5	10200.7	83.17
-15.5	10252.6	82.2033
-14.5	10308.8	82.8297
-13.5	10413.2	85.3619
-12.5	10369.5	85.7657
-11.5	10334.5	90.0812
-10.5	10347.6	81.8609
-9.5	10326.1	84.6226
-8.5	10207.7	67.8647
-7.5	10327.4	83.5157
-6.5	10228.1	84.0367
-5.5	10242.8	77.0905
-4.5	10254.2	98.4879
-3.5	10207.8	98.5614
-2.5	9906.45	77.4664
-1.5	9822.52	92.5584
-0.5	9465.68	84.9937
0.5	9269.21	79.8852
1.5	8986.65	76.0441
2.5	8743.54	71.2738
3.5	8459.04	68.2119
4.5	8384.58	66.7407
5.5	8333.85	75.7463
6.5	8234.89	67.8914
7.5	8001.05	63.0954
8.5	7966.71	67.6263
9.5	7967.35	64.034
10.5	7791.37	63.4242
11.5	7683.63	65.4486
12.5	7761.01	66.5075
13.5	7545.2	60.6011
14.5	7453.95	61.6757
15.5	7307.43	52.8517
16.5	7263.7	55.8669
17.5	7208.83	58.5282
18.5	7264.61	59.456
19.5	7087.73	58.5538
20.5	7132.47	63.8631
21.5	7118.81	62.8306
22.5	7039.51	61.8837
23.5	6936.17	62.7096
24.5	6836.44	63.4488
25.5	6851.91	56.9533
26.5	6800.61	59.4705
27.5	6678.81	60.0222
28.5	6721.43	56.6084
29.5	6760.61	64.3938
30.5	6666.47	60.8864
31.5	6656.62	53.236
32.5	6664.71	62.9391
33.5	6573.58	58.8073
34.5	6593.25	65.3448
35.5	6538.99	66.7465
36.5	6539.99	69.7877
37.5	6504.69	82.9741
38.5	6267.05	99.1197
39.5	6050.49	116.612
40.5	5122.74	59.8676
41.5	4836.04	27.6414
42.5	4787.13	80.2274


==> figures/guardring.csv <==
guardRingChargeX guardRingChargeY guardRingOuterVoltageX guardRingOuterVoltageY guardRingTotalCurrentX guardRingTotalCurrentY
5e-11 2.309124e-15 5e-11 -10.34063 5e-11 -4.5241296e-17
1.5e-10 2.309124e-15 1.5e-10 -10.34063 1.5e-10 -7.4387539e-18
3.5e-10 2.309124e-15 3.5e-10 -10.34063 3.5e-10 6.062961e-19
4.2302909e-10 2.309124e-15 4.2302909e-10 -10.34063 4.2302909e-10 9.6735572e-18
4.8560042e-10 2.309124e-15 4.8560042e-10 -10.34063 4.8560042e-10 5.7361711e-18
4.964017e-10 2.3089363e-15 4.964017e-10 -10.340946 4.964017e-10 -1.6886483e-16
4.980321e-10 2.3087358e-15 4.980321e-10 -10.341195 4.980321e-10 1.9172247e-15
4.9946635e-10 2.3081267e-15 4.9946635e-10 -10.341906 4.9946635e-10 2.891672e-18
5.0083117e-10 2.3069227e-15 5.0083117e-10 -10.343412 5.0083117e-10 -1.2978579e-15
5.0277448e-10 2.3042864e-15 5.0277448e-10 -10.347208 5.0277448e-10 1.4686942e-15
5.0489794e-10 2.3010073e-15 5.0489794e-10 -10.352943 5.0489794e-10 1.8191447e-15
5.0690708e-10 2.2982714e-15 5.0690708e-10 -10.358888 5.0690708e-10 -1.2084767e-15
5.0830373e-10 2.2967018e-15 5.0830373e-10 -10.362964 5.0830373e-10 2.2830753e-15
5.0970039e-10 2.2953672e-15 5.0970039e-10 -10.366893 5.0970039e-10 2.2953815e-15
5.1109705e-10 2.2942141e-15 5.1109705e-10 -10.370662 5.1109705e-10 1.5704399e-15
5.124937e-10 2.2931979e-15 5.124937e-10 -10.374279 5.124937e-10 2.221021e-15
5.1389036e-10 2.2922849e-15 5.1389036e-10 -10.377755 5.1389036e-10 2.3304145e-15
5.1528701e-10 2.2914508e-15 5.1528701e-10 -10.381104 5.1528701e-10 2.2185256e-15
5.1668367e-10 2.2906779e-15 5.1668367e-10 -10.384338 5.1668367e-10 2.5158658e-15
5.1808033e-10 2.289954e-15 5.1808033e-10 -10.387467 5.1808033e-10 2.2165984e-15
5.1947698e-10 2.2892702e-15 5.1947698e-10 -10.390501 5.1947698e-10 1.9697095e-15
5.2087364e-10 2.28862e-15 5.2087364e-10 -10.393448 5.2087364e-10 2.8548622e-15
5.2227029e-10 2.2879988e-15 5.2227029e-10 -10.396314 5.2227029e-10 1.8514617e-15
5.2506361e-10 2.2868289e-15 5.2506361e-10 -10.401828 5.2506361e-10 5.3750354e-16
5.2785692e-10 2.2857408e-15 5.2785692e-10 -10.407079 5.2785692e-10 7.4147447e-15
5.3065023e-10 2.2847203e-15 5.3065023e-10 -10.412095 5.3065023e-10 1.1080362e-15
5.3344354e-10 2.2837571e-15 5.3344354e-10 -10.416898 5.3344354e-10 1.1437617e-15
5.3903017e-10 2.2819702e-15 5.3903017e-10 -10.425932 5.3903017e-10 5.5212255e-16
5.4461679e-10 2.2803318e-15 5.4461679e-10 -10.434285 5.4461679e-10 5.2189086e-16
5.5020342e-10 2.2788067e-15 5.5020342e-10 -10.442041 5.5020342e-10 5.8940686e-16
5.5579004e-10 2.2773717e-15 5.5579004e-10 -10.449268 5.5579004e-10 5.5003024e-16
5.6696329e-10 2.274721e-15 5.6696329e-10 -10.462352 5.6696329e-10 3.381407e-16
5.8930978e-10 2.2701476e-15 5.8930978e-10 -10.484083 5.8930978e-10 1.2732826e-16
6.0968458e-10 2.2667031e-15 6.0968458e-10 -10.499783 6.0968458e-10 5.1789405e-15
6.3005938e-10 2.2638608e-15 6.3005938e-10 -10.512407 6.3005938e-10 5.7480373e-17
6.5043418e-10 2.2615654e-15 6.5043418e-10 -10.522471 6.5043418e-10 6.6293274e-17
6.7080898e-10 2.2597651e-15 6.7080898e-10 -10.530323 6.7080898e-10 6.4848592e-17
6.9118378e-10 2.258398e-15 6.9118378e-10 -10.536213 6.9118378e-10 7.8325908e-17
7.1155858e-10 2.2573926e-15 7.1155858e-10 -10.540331 7.1155858e-10 8.7783629e-17
7.5230818e-10 2.2561636e-15 7.5230818e-10 -10.5439 7.5230818e-10 2.6042693e-17
7.9272549e-10 2.2556048e-15 7.9272549e-10 -10.542377 7.9272549e-10 7.4103839e-15
8.331428e-10 2.2553738e-15 8.331428e-10 -10.537608 8.331428e-10 1.0845396e-16
8.735601e-10 2.2552869e-15 8.735601e-10 -10.531647 8.735601e-10 7.0316305e-17
9.1397741e-10 2.2552567e-15 9.1397741e-10 -10.526076 9.1397741e-10 1.0303931e-16
9.5439472e-10 2.2552469e-15 9.5439472e-10 -10.521593 9.5439472e-10 7.4174838e-17
1e-09 2.2552436e-15 1e-09 -10.51781 1e-09 -5.9856498e-18
1.0491268e-09 2.2552428e-15 1.0491268e-09 -10.514767 1.0491268e-09 3.3456529e-17
1.0982536e-09 2.2552426e-15 1.0982536e-09 -10.512312 1.0982536e-09 4.3045061e-17
1.1473804e-09 2.2552426e-15 1.1473804e-09 -10.510162 1.1473804e-09 1.7808519e-17
1.1965072e-09 2.2552427e-15 1.1965072e-09 -10.508206 1.1965072e-09 4.7497489e-17
1.245634e-09 2.2552427e-15 1.245634e-09 -10.506403 1.245634e-09 1.4166695e-17
1.3438876e-09 2.2552427e-15 1.3438876e-09 -10.503193 1.3438876e-09 -1.1467447e-15
1.4421412e-09 2.2552428e-15 1.4421412e-09 -10.500438 1.4421412e-09 9.2751241e-15
1.5403948e-09 2.2552428e-15 1.5403948e-09 -10.498065 1.5403948e-09 1.0118786e-17
1.6386484e-09 2.2552428e-15 1.6386484e-09 -10.496009 1.6386484e-09 1.6968406e-17
1.736902e-09 2.2552429e-15 1.736902e-09 -10.494217 1.736902e-09 1.5409173e-17
1.8351556e-09 2.2552429e-15 1.8351556e-09 -10.492644 1.8351556e-09 1.8971977e-17
1.9175778e-09 2.2552429e-15 1.9175778e-09 -10.491466 1.9175778e-09 4.066709e-17
2e-09 2.2552429e-15 2e-09 -10.490398 2e-09 -1.8242309e-17
2.1648444e-09 2.2552429e-15 2.1648444e-09 -10.488526 2.1648444e-09 2.5735998e-18
2.3296888e-09 2.255243e-15 2.3296888e-09 -10.486925 2.3296888e-09 -5.3685904e-16
2.4945333e-09 2.255243e-15 2.4945333e-09 -10.485511 2.4945333e-09 1.8949958e-17
2.6593777e-09 2.255243e-15 2.6593777e-09 -10.484223 2.6593777e-09 7.2016649e-18
2.8242221e-09 2.255243e-15 2.8242221e-09 -10.48302 2.8242221e-09 1.7747576e-17
3e-09 2.255243e-15 3e-09 -10.481804 3e-09 -9.3415714e-18
3.189351e-09 2.2552431e-15 3.189351e-09 -10.480565 3.189351e-09 -1.4420164e-18
3.568053e-09 2.2552431e-15 3.568053e-09 -10.478361 3.568053e-09 1.0496299e-18
4e-09 2.2552431e-15 4e-09 -10.476445 4e-09 2.2026814e-18
4.4653008e-09 2.2552432e-15 4.4653008e-09 -10.4752 4.4653008e-09 5.5071134e-18
5e-09 2.2552432e-15 5e-09 -10.474616 5e-09 -1.5935804e-18
5.5759872e-09 2.2552432e-15 5.5759872e-09 -10.474485 5.5759872e-09 4.8734394e-18
6.7279617e-09 2.2552432e-15 6.7279617e-09 -10.474471 6.7279617e-09 2.5862031e-18
9.0319107e-09 2.2552433e-15 9.0319107e-09 -10.47447 9.0319107e-09 2.4853814e-18
1e-08 2.2552433e-15 1e-08 -10.474469 1e-08 3.9153213e-18
1.4607898e-08 2.2552434e-15 1.4607898e-08 -10.474464 1.4607898e-08 5.2294919e-19
1.5e-08 2.2552434e-15 1.5e-08 -10.474463 1.5e-08 2.1786227e-18
2e-08 2.2552436e-15 2e-08 -10.474461 2e-08 7.2332748e-19
2.5e-08 2.2552437e-15 2.5e-08 -10.47446 2.5e-08 2.4182986e-18
3.5772173e-08 2.2552439e-15 3.5772173e-08 -10.474458 3.5772173e-08 2.2549981e-18
5e-08 2.2552443e-15 5e-08 -10.474457 5e-08 -1.0143049e-18
8.0652923e-08 2.2552451e-15 8.0652923e-08 -10.474455 8.0652923e-08 -2.1561595e-18
1e-07 2.2552455e-15 1e-07 -10.474453 1e-07 2.3416762e-18
1.6130585e-07 2.255247e-15 1.6130585e-07 -10.474449 1.6130585e-07 -3.293565e-18
2e-07 2.255248e-15 2e-07 -10.474446 2e-07 5.4921815e-19
2.5e-07 2.2552492e-15 2.5e-07 -10.474443 2.5e-07 -3.1867278e-19
3e-07 2.2552505e-15 3e-07 -10.47444 3e-07 -5.1325347e-19
3.1346522e-07 2.2552508e-15 3.1346522e-07 -10.474439 3.1346522e-07 2.5588986e-18
3.2693043e-07 2.2552511e-15 3.2693043e-07 -10.474439 3.2693043e-07 -1.8893337e-18
3.3366304e-07 2.2552513e-15 3.3366304e-07 -10.474438 3.3366304e-07 -6.5660472e-19
3.4039565e-07 2.2552515e-15 3.4039565e-07 -10.474438 3.4039565e-07 -5.4590574e-19
3.4712826e-07 2.2552516e-15 3.4712826e-07 -10.474437 3.4712826e-07 -8.0845677e-19
3.6059348e-07 2.255252e-15 3.6059348e-07 -10.474437 3.6059348e-07 4.1748355e-18
3.8752391e-07 2.2552526e-15 3.8752391e-07 -10.474435 3.8752391e-07 9.2785339e-19
4.4138478e-07 2.255254e-15 4.4138478e-07 -10.474432 4.4138478e-07 1.3122281e-19
5e-07 2.2552554e-15 5e-07 -10.474428 5e-07 -1.9431182e-18
6.2628267e-07 2.2552586e-15 6.2628267e-07 -10.47442 6.2628267e-07 1.5731166e-18
7.5e-07 2.2552616e-15 7.5e-07 -10.474413 7.5e-07 -1.2921621e-18
1e-06 2.2552678e-15 1e-06 -10.474397 1e-06 3.3218221e-20
1.5051307e-06 2.2552803e-15 1.5051307e-06 -10.474366 1.5051307e-06 -2.6064261e-18
2e-06 2.2552925e-15 2e-06 -10.474336 2e-06 -2.4513039e-18
3.0102614e-06 2.2553175e-15 3.0102614e-06 -10.474274 3.0102614e-06 -2.3995294e-19
5e-06 2.2553666e-15 5e-06 -10.474152 5e-06 3.7343182e-18
9.0410455e-06 2.255466e-15 9.0410455e-06 -10.473906 9.0410455e-06 -2.4033841e-18
1e-05 2.2554895e-15 1e-05 -10.473847 1e-05 5.8939531e-19
1.8082091e-05 2.2556872e-15 1.8082091e-05 -10.473357 1.8082091e-05 -5.1028889e-18
2e-05 2.2557339e-15 2e-05 -10.473241 2e-05 -2.0043423e-18
3.6164182e-05 2.2561246e-15 3.6164182e-05 -10.472272 3.6164182e-05 -2.0138314e-18
5e-05 2.2564549e-15 5e-05 -10.471452 5e-05 -1.8025211e-18
8.2328364e-05 2.2572121e-15 8.2328364e-05 -10.469573 8.2328364e-05 1.6143332e-18
0.0001 2.2576177e-15 0.0001 -10.468566 0.0001 -1.8482883e-18
0.00016465673 2.2590543e-15 0.00016465673 -10.465 0.00016465673 1.6694655e-18
0.0002 2.2598095e-15 0.0002 -10.463124 0.0002 -3.269919e-18
0.00032931345 2.2624104e-15 0.00032931345 -10.456662 0.00032931345 1.0474364e-18
0.0005 2.2655006e-15 0.0005 -10.448978 0.0005 -2.779467e-18
0.00086773301 2.271129e-15 0.00086773301 -10.434967 0.00086773301 9.5345791e-19
0.001 2.2728698e-15 0.001 -10.430629 0.001 -3.2607081e-19
0.001735466 2.2807238e-15 0.001735466 -10.411043 0.001735466 -2.3055652e-18
0.002 2.2829378e-15 0.002 -10.405518 0.002 2.570714e-18
0.003 2.2895257e-15 0.003 -10.389076 0.003 -2.9864345e-18
0.004 2.2941256e-15 0.004 -10.377603 0.004 2.00443e-18
0.005 2.2974797e-15 0.005 -10.36925 0.005 1.4412152e-18
0.006 2.2999942e-15 0.006 -10.363001 0.006 9.7484039e-19
0.007 2.3019151e-15 0.007 -10.358238 0.007 -1.3377496e-19
0.008 2.3034024e-15 0.008 -10.354561 0.008 6.5375148e-20
0.009 2.3045654e-15 0.009 -10.351694 0.009 2.192268e-18
0.01 2.3054814e-15 0.01 -10.349442 0.01 3.3607141e-18
0.011 2.306207e-15 0.011 -10.347664 0.011 2.268785e-18
0.012 2.3067841e-15 0.012 -10.346254 0.012 4.3090972e-19
0.013 2.3072447e-15 0.013 -10.345132 0.013 -2.3784454e-18
0.014 2.3076132e-15 0.014 -10.344237 0.014 -4.39684e-19
0.015 2.3079086e-15 0.015 -10.343523 0.015 -1.2110228e-18
0.016 2.3081457e-15 0.016 -10.342951 0.016 2.3288519e-18
0.017 2.3083363e-15 0.017 -10.342492 0.017 2.8222747e-18
0.018 2.3084896e-15 0.018 -10.342125 0.018 -3.6247592e-19
0.019 2.308613e-15 0.019 -10.34183 0.019 -4.3809954e-19
0.02 2.3087124e-15 0.02 -10.341593 0.02 -1.2660895e-18
0.021 2.3087925e-15 0.021 -10.341403 0.021 1.0123869e-18
0.022 2.308857e-15 0.022 -10.341251 0.022 -2.9849638e-18
0.023 2.3089089e-15 0.023 -10.341128 0.023 -2.4974127e-18
0.024 2.3089508e-15 0.024 -10.34103 0.024 -3.7366814e-18
0.025 2.3089846e-15 0.025 -10.340951 0.025 -2.7035481e-18
0.026 2.3090118e-15 0.026 -10.340887 0.026 7.044616e-19
0.027 2.3090337e-15 0.027 -10.340836 0.027 -4.0229923e-18
0.028 2.3090514e-15 0.028 -10.340795 0.028 1.3446125e-18
0.029 2.3090656e-15 0.029 -10.340762 0.029 -3.5190181e-18
0.03 2.309077e-15 0.03 -10.340736 0.03 9.5514173e-19
0.031 2.3090863e-15 0.031 -10.340715 0.031 -1.768465e-18
0.032 2.3090937e-15 0.032 -10.340698 0.032 -5.6868673e-18
0.033 2.3090997e-15 0.033 -10.340685 0.033 -2.9568161e-18
0.034 2.3091045e-15 0.034 -10.340674 0.034 -6.8797305e-19
0.035 2.3091083e-15 0.035 -10.340665 0.035 -4.9294887e-18
0.036 2.3091114e-15 0.036 -10.340658 0.036 -3.1243026e-18
0.037 2.3091139e-15 0.037 -10.340652 0.037 -3.9939404e-18
0.038 2.3091159e-15 0.038 -10.340648 0.038 -2.7187968e-18
0.039 2.3091175e-15 0.039 -10.340644 0.039 1.4251383e-18
0.04 2.3091188e-15 0.04 -10.340641 0.04 3.2198347e-18
0.041 2.3091199e-15 0.041 -10.340639 0.041 -2.3206573e-19
0.042 2.3091207e-15 0.042 -10.340637 0.042 -3.5438488e-18
0.043 2.3091214e-15 0.043 -10.340636 0.043 -2.6286653e-18
0.044 2.3091219e-15 0.044 -10.340635 0.044 1.742293e-18
0.045 2.3091224e-15 0.045 -10.340634 0.045 -5.9408435e-19
0.046 2.3091227e-15 0.046 -10.340633 0.046 2.0810405e-18
0.047 2.309123e-15 0.047 -10.340632 0.047 2.3720477e-18
0.048 2.3091232e-15 0.048 -10.340632 0.048 3.0795386e-18
0.049 2.3091234e-15 0.049 -10.340632 0.049 3.2004709e-18
0.05 2.3091235e-15 0.05 -10.340631 0.05 3.9560244e-18
0.051 2.3091236e-15 0.051 -10.340631 0.051 2.2424845e-18
0.052 2.3091237e-15 0.052 -10.340631 0.052 5.8391884e-19
0.053 2.3091238e-15 0.053 -10.340631 0.053 3.6110427e-18
0.054 2.3091238e-15 0.054 -10.340631 0.054 2.9608464e-18
0.055 2.3091239e-15 0.055 -10.340631 0.055 2.3299901e-18
0.056 2.3091239e-15 0.056 -10.34063 0.056 -3.8485979e-18
0.057 2.309124e-15 0.057 -10.34063 0.057 3.2503756e-18
0.058 2.309124e-15 0.058 -10.34063 0.058 8.607585e-19
0.059 2.309124e-15 0.059 -10.34063 0.059 -4.3479865e-19
0.06 2.309124e-15 0.06 -10.34063 0.06 -7.5270952e-19
0.061 2.309124e-15 0.061 -10.34063 0.061 2.5344943e-18
0.062 2.309124e-15 0.062 -10.34063 0.062 1.8419382e-18
0.063 2.309124e-15 0.063 -10.34063 0.063 2.4819093e-18
0.064 2.3091241e-15 0.064 -10.34063 0.064 -2.1299182e-18
0.065 2.3091241e-15 0.065 -10.34063 0.065 -5.349429e-21
0.066 2.3091241e-15 0.066 -10.34063 0.066 2.5246164e-18
0.067 2.3091241e-15 0.067 -10.34063 0.067 -2.2011982e-18
0.068 2.3091241e-15 0.068 -10.34063 0.068 -1.167213e-18
0.069 2.3091241e-15 0.069 -10.34063 0.069 -1.9561308e-19
0.07 2.3091241e-15 0.07 -10.34063 0.07 3.9294414e-19
0.071 2.3091241e-15 0.071 -10.34063 0.071 -1.0333904e-18
0.072 2.3091241e-15 0.072 -10.34063 0.072 3.5337127e-18
0.073 2.3091241e-15 0.073 -10.34063 0.073 -4.0868262e-19
0.074 2.3091241e-15 0.074 -10.34063 0.074 3.3343628e-18
0.075 2.3091241e-15 0.075 -10.34063 0.075 -2.0716525e-18
0.076 2.3091241e-15 0.076 -10.34063 0.076 -3.1985467e-18
0.077 2.3091241e-15 0.077 -10.34063 0.077 3.5729589e-18
0.078 2.3091241e-15 0.078 -10.34063 0.078 -1.8987715e-18
0.079 2.3091241e-15 0.079 -10.34063 0.079 8.7528727e-19
0.08 2.3091241e-15 0.08 -10.34063 0.08 2.9824883e-18
0.081 2.3091241e-15 0.081 -10.34063 0.081 -2.8558487e-18
0.082 2.3091241e-15 0.082 -10.34063 0.082 3.024265e-18
0.083 2.3091241e-15 0.083 -10.34063 0.083 -2.6880473e-18
0.084 2.3091241e-15 0.084 -10.34063 0.084 3.1885005e-18
0.085 2.3091241e-15 0.085 -10.34063 0.085 3.5633874e-18
0.086 2.3091241e-15 0.086 -10.34063 0.086 -2.0341647e-18
0.087 2.3091241e-15 0.087 -10.34063 0.087 -2.683795e-18
0.088 2.3091241e-15 0.088 -10.34063 0.088 2.7503982e-18
0.089 2.3091241e-15 0.089 -10.34063 0.089 -2.0367538e-18
0.09 2.3091241e-15 0.09 -10.34063 0.09 -1.7790664e-18
0.091 2.3091241e-15 0.091 -10.34063 0.091 -3.1060045e-18
0.092 2.3091241e-15 0.092 -10.34063 0.092 2.8864669e-18
0.093 2.3091241e-15 0.093 -10.34063 0.093 -6.5347134e-19
0.094 2.3091241e-15 0.094 -10.34063 0.094 -1.8828719e-18
0.095 2.3091241e-15 0.095 -10.34063 0.095 6.0348218e-19
0.096 2.3091241e-15 0.096 -10.34063 0.096 -2.0389588e-18
0.097 2.3091241e-15 0.097 -10.34063 0.097 3.2538588e-18
0.098 2.3091241e-15 0.098 -10.34063 0.098 -2.0754072e-18
0.099 2.3091241e-15 0.099 -10.34063 0.099 1.2955402e-18
0.1 2.3091241e-15 0.1 -10.34063 0.1 3.1114159e-18


